Graded Hoare Logic and its Categorical Semantics

Deductive verification techniques based on program logics (i.e., the family of Floyd-Hoare logics) are a powerful approach for program reasoning. Recently, there has been a trend of increasing the expressive power of such logics by augmenting their rules with additional information to reason about program side-effects. For example, general program logics have been augmented with cost analyses, logics for probabilistic computations have been augmented with estimate measures, and logics for differential privacy with indistinguishability bounds. In this work, we unify these various approaches via the paradigm of grading, adapted from the world of functional calculi and semantics. We propose Graded Hoare Logic (GHL), a parameterisable framework for augmenting program logics with a preordered monoidal analysis. We develop a semantic framework for modelling GHL such that grading, logical assertions (pre- and post-conditions) and the underlying effectful semantics of an imperative language can be integrated together. Central to our framework is the notion of a graded category which we extend here, introducing graded Freyd categories which provide a semantics that can interpret many examples of augmented program logics from the literature. We leverage coherent fibrations to model the base assertion language, and thus the overall setting is also fibrational.

==> rebuttal.txt <==
We thank the reviewers for their comments and feedback.  We will
consider all of them to improve our paper.

REVIEWER 1

> Paper goes in the wrong direction after Sect 3, IMHO, and
> presents a category theoretic development without demonstrating the
> utility of Graded Hoare Logic [...]

Our work aims at studying in a uniform way the semantics of several
program logics that have been proposed in the literature and that can
be unified with the concept of grading (which has been used for
similar purposes in type and effect systems). We tried to make this
explicit both in the introduction and in the paper's title. We agree
with the reviewer that studying Graded Hoare Logic as a verification
tool may be in itself interesting, and we certainly hope that some
works (from us or others) will look into it. However, we set out on
the path that brought us to this work with the aim of understanding
the common semantics structure behind the different logics, and our
categorical model shows exactly this structure.

> There need to be more "Theorems for free" [...]

We would like to stress that our soundness (Theorem 1), is a kind of
theorem for free in the sense that it gives soundness for each new
graded logic which is an instance of GHL (including procedures).  Some
work may still be needed to prove soundness for domain-specific rules,
but for the main rules of the logic, soundness follows, including the
soundness of the grading.  We agree that it would be good to have some
other result of this kind and we believe our categorical model may
provide a strong foundation for such a study.

> Some discussion of a bigger case study that shows how / whether the
> more abstract framework makes proofs simpler is also necessary.

The abstract formulation suggests that we could have a parameterisable
deductive verification system, which could be specialised to different
analyses. However, we do not believe that this would give simpler
proofs, but this was not our claim or focus. A major challenge that
specialized deductive verification tools, e.g. EasyCrypt, address is
supporting tactics that are domain-specific and make the verification
practical (EasyCrypt has specific tactics for loops and
probabilistic sampling designed to reason about differential privacy).

REVIEWER 2

 > I found missing concrete benefits of that generality [...]

We refer to the answer to REVIEWER 1. One key property of the kind
mentioned by the reviewer is soundness. We will emphasize it more.

> authors [...] do not seem to provide (or at least emphasize) an example
> where one cannot use neither graded monads nor comonads instead of
> graded categories.

One example is the category of s-finite kernels (see Staton
"Commutative semantics for probabilistic programming"), which is a
non-(co)Kleisli Freyd category (Section 6.2, Staton). We will include
this example. However, even more important is that our model does not
force one to choose between graded comonads or monads; graded categories
mean we can accommodate either structure, capturing more examples.

REVIEWER 3

Thank you for the encouraging comments.

REVIEWER 4

> it would be good if more examples could be introduced earlier [...]
>the loop construct is rather unusual and a bit weird, so it would be
>very good to give an example in the paper.

Thanks. We will introduce examples earlier. If ESOP will not provide
additional space we will move some of the more technical content to
the appendix instead.

-----------------------
Other detailed answers:

REVIEWER 1

> - Missing comparisons with probabilistic Kleene algebras [...]

We will integrate a discussion/comparison.

> - Pg 3: Sequential composition rule looks wrong. This should surely
    be a product of probabilities.

Addition is correct. It corresponds precisely to the rule [SEQ] in the
reference [5].  The grading here is an upper bound on probabilities,
and it is additive in order to capture the union bound Pr[A \/ B] <=
Pr[A] + Pr [B]. We will explain this better.

> - Pg 6: The "\Gamma_M | \phi_N ..." condition needs to be
    explained. The | notation is never explained.

The notation is defined in Section 3.3 but we will describe it earlier here.

> - Sect 3.2, first bullet. What is S_0; how is it related to S? What
    is O_o? Do you mean O_0 (O subscript zero?). What is \omega - this
    is never explained.

Sorry, we meant O_0. Omega is the set of natural numbers.

> - Example 1: "We will see how... " [...]

> - Example 2 says that tick is explained in Example 1, [...]

Thanks for catching this. We will fix it.

> I didn't understand the conclusion of Example 1, where cost is set
  to 100.
> - Example 3 relies on an unpublished report [3]. Has similar problem
    to Example 2 regarding the explanation of what cfTT and cfFF are.

We will improve the explanation.

REVIEWER 2

> General comments 1-4.

Thanks for all these suggestions, we will consider them to improve the
presentation.

Regarding 4, we use ex falso quodlibetn in the soundness proof of loop
rule; see the definition of b_i at case "i neq N" in p.21.  This is a
bit technical part. Ex falso quodlibet is used to assign a vacuous
precondition to the k-iteration of the loop command for k != N.
We do so because they will not be executed when e_n != N.

REVIEWER 4

> I believe graded categories here are the same as categories that are
  enriched in [M,Set] regarded with the Day monoidal structure.

That is right! (We had this as a remark in an earlier draft
https://arxiv.org/pdf/2007.11235.pdf [Remark 1, p.11] but we removed
for space reasons. We will put it back in future versions
of the paper.

>I think Paul Levy has already [...] If so it would be good to
 cite him.

Thanks for the reference. We will do.


==> review.txt <==
POPL ‘21 Paper #28 Reviews and Comments
===========================================================================
Paper #28 Graded Hoare Logic and its Categorical Semantics


Review #28A
===========================================================================

Overall merit
-------------
C. Weak Reject

Reviewer expertise
------------------
Z. No familiarity

Paper summary
-------------
The authors propose graded Hoare logic as a generalization of various Hoare-like logics where judgments involve additional quantities beyond the command, the precondition, and the postcondition.

Weaknesses
----------
The paper assumes familiarity with category theory. I do not know category theory. This would merely be a weakness of myself, rather than the paper, except that the paper completely fails to make the case that applying all of this category theory to unify these various Hoare-like logics is in any way interesting or useful. The Gauss example provided by the authors before they dive into the category theory failed to convince me that anything interesting would follow. The example itself is quite underwhelming: both the Sequential Composition rule and the If rule provide only crude overapproximations of the probability of the postcondition being true. Furthermore, the authors state that they leave while loops and partiality for future work. My conclusion at this point was that the paper would be high on technical depth, but low on value for any reader for whom doing category theory is not its own reward.

Further comment: the authors speak in the introduction of Hoare logic being extended with "analyses". This does not make much sense to me. The model the authors have in mind seems to be that someone comes up with a Hoare logic proof, and then the "grades" are added automatically to this proof. This separation between the deductive verification part and the "analysis" part seems forced and unnecessary; to me, it seems better to just see the grade as an integral part of the deductive verification, with a single (manual or (semi-)automated) integrated proof process constructing the complete proof tree, including the grades.)



Review #28B
===========================================================================

Overall merit
-------------
C. Weak Reject

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper presents a graded Hoare logic over a simple typed imperative language and its categorical semantics. The grading refers to extra information about the compution that can be used to model resource usage, probabilities, and other quantities of use in program analysis. Abstractly, the grades are values in an ordered monoid. The correctness assertions of the logic are annotated with grades. This is taken axiomatically for the primitive constructs, and the Hoare rules are modified to determine how the grades are propagated compositionally under the imperative programming constructs. A general categorical semantics is provided in terms of graded Freyd categories. The main theorem is soundness of the logic. Several examples are given of how this formalism captures some known constructions, including a simple cost analysis, dataflow analysis, probabilistic reasoning, and an application in differential privacy.

Strengths
---------
The paper is quite well written and easy to follow. The notion of graded Freyd category appears to be new and of possibly independent interest.

Weaknesses
----------
Unfortunately the programming language and logic are very weak. There is no unbounded iteration construct (while loop) but only bounded iteration; this limits the expressiveness to primitive recursive functions. This might be acceptable if were not for the fact that the iteration rule is further restricted in that the loop bound must be determined statically (line 218). There is a premise of the rule for every step of the computation. This restriction is rather extreme and effectively renders the logic loop-free, thus of limited usefulness. In addition, the underlying logic is positive existential first-order logic with infinitary joins, a restriction that is made to conform to the categorical semantics. There are other glitches, such as the handling of Booleans as 1+1, which does not give Booleans in all categories. Thus any instantiation would have to do some work to determine how to interpret the abstract categorical constructs as more familiar objects. I am afraid that in this case it is not clear that the extra generality gives much added value.

Comments for author
-------------------
[DONE] 23 typo "provides"

[DONE] 101 one v_1 should be a v_2

[DONE] 104 "generating a random variable" doesn't make sense. I think you mean sampling
from a normal distribution.

[TODO] 106 I don't see why you are viewing the generation of a random sample as a side effect.
Just because it it not functional does not make it a side effect.
	--> the procedure(random sampling) has the side-effect of randomness.

[DONE] 167 typo "that is"

[TODO] 203 Please expalin how this can happen.

[TODO] 207 Apparently, the values of "true" and "false" must be determined for each application
for which there is no canonical choice.

[DONE] 214 typo "can not"

[DONE] 247 Exp_Sigma notation undefined.

[DONE] 263 Var should not be finite. There are unbounded programs.
	--> I think that the location of the introduction of Var is wrong. 

[TODO] 306 What is the purpose of cell? Are these for reference cells?
Apparently they are not further typed.

[DONE] 317 Explain why the Axioms are pairs.

[DONE] 312 "The inference rules...are fairly standard and we omit them." In that case, you had better
give the intuitive meaning of the judgment.

[DONE] 335,336 italics not necessary

[TODO] 348 is the r the same as in 339? Maybe say something about this.

[DONE] 514 switched order?

[???] 649 "graded version of four coherence laws"

[???] 822 typo "objects as" -> "as objects"

Questions for the response period
---------------------------------
[TODO] 209 What is the synchronization condition?

[TODO] 520 "presheaf category" covariant? With respect to the order structure on M?

[???] 723 What does it mean for an isomorphism to be "vertical"?
	---> Def5.

[???] 751 Are you assuming V is Set?
	---> No.

[TODO] 1174 Does the semiring structure not work for your examples?



Review #28C
===========================================================================

Overall merit
-------------
C. Weak Reject

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This work unifies several different analyses of "side-effects" (the authors' term). These are non-correctness properties of programs, such as cost analysis and quantitative privacy bounds. The authors design an abstract semantic framework for a While language and an accompanying abstract proof system that tracks side-effects. The abstraction is expressed in category theory terms.

Strengths
---------
* unifies several existing analyses into a broad abstract framework

Weaknesses
----------
* the programming language is not the full While language but a constrained form, possibly limiting applicability.
* the writing does not bring out new conceptual insights, nor are there applications of the abstract framework to new analyses.

Comments for author
-------------------

I like the goals of this work: unification and generalization usually lead to new insights and to widely applicable reasoning principles.

However, after reading this paper I find it difficult to clearly enunciate the significance of this work. That is partly due to my limited familiarity with the category theory that is used so heavily in this work, but it is also for other reasons, listed below.

1. The programming language is not the common While language. Looping behavior is constrained to the expression "loop e do P" which is essentially a 'for' loop that executes the statement P for N iterations, where N is the value of expression e. The authors state (line 145) that they "leave the study of while and partiality to future work".

   There are several implications of this decision. First is that although the language can in theory express many programs -- in a standard interpretation where all variables are of integer type I believe this language corresponds to the primitive recursive functions -- it cannot express all programs.

   Regardless of the expressive power, the syntactic restrictions may make it difficult to express common algorithms, limiting the applicability of the proof methods.

2. I don't see the unification as bringing in new conceptual insights. (It is possible that I have missed something here, but the writing does not highlight them.) While the authors show that existing analyses can be fit into the model (which is good), I was hoping to see something further -- that the abstraction suggests new analyses and simplifies the construction of a sound proof system for each analysis, that would have been otherwise difficult to formulate from scratch.

3. A lesser concern is with the presentation (lesser not because it is unimportant but because I think it should be possible to fix). At several points in the paper I found myself wondering why certain choices were made:

   - why leave out general while loops? It must be due to a serious technical challenge: what is that challenge, and how much work is necessary to overcome it?

   - why is a monoid the right abstraction for the grading domain? What if the concrete analysis is based on a domain with a richer structure, e.g., a ring? What might then be lost by ignoring those richer structural aspects?

   - the proof rule for loops has a strong similarity to termination arguments using rank functions. However, the rule as stated uses a simple linear measure (a decrease from z+1 to z). Why not use an arbitrary well-founded rank domain?

   - connected to the previous question on the loop proof rule: is the proof system relatively complete? The paper has a soundness theorem but not a (semantic) completeness theorem.

   - why is the assertion logic restricted to a first-order logic? Why have a concrete assertion logic at all? Would it not make sense to think of propositions in the abstract? Why does the logic have only finite conjunction while allowing countable disjunction? 
   

  It would help for the authors to explain their thinking and motivate those decisions.


I also have a couple of curiosity questions:
- Is there an analogue of Dijkstra's WLP transformer in this abstract setting?
- Does the proof system also apply to conventional program analyses (i.e., those of the abstract-interpretation type)?

Questions for the response period
---------------------------------

1. Why is the language constrained to not allow general while loops?
2. Does the abstract formulation suggest the development of generic proof-checkers and (on the flip side) generic program analysis tools that can be customized to a number of different graded analyses?



Review #28D
===========================================================================

Overall merit
-------------
B. Weak Accept

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
The paper introduces a generic framework for extended Hoare logics
that incorporate additional data accumulated across the execution of a
program, such as time, costs, failure probabilities, or branching
traces. To this end, new notions of graded category and graded Freyd
category are introduced; where vanilla Freyd categories provide a
joint generalization of Kleisli and coKleisli categories of vanilla
monads and comonads, respectively, graded Freyd categories jointly
generalize Kleisli and coKleisli categories of graded monads and
comonads, respectively. The logic is defined by a generic system of
rules, combined with axioms for commands and procedures specific to
the application at hand. The main technical results are a generic
soundness theorem and constructions allowing the principled assembly
of the requisite data from more basic building blocks, in particular
from given effect monads. Examples are discussed extensively.

Strengths
---------
The notions of graded category and graded Freyd category are new and
convincing, and the range of examples covered is impressive. The paper
is reasonably well-written and, as far as I can make out, technically
sound. The topic is highly relevant for POPL. Treatment of related
work is fairly extensive.

Weaknesses
----------
The focus of the paper is on providing basic definitions for the
generic framework and subsuming examples under it; there is a bit of a
lack of accompanying general results. Notably, there is no relative
completeness result. In consequence, some definitional details of the
framework retain a somewhat arbitrary flavour, in particular the level
of expressiveness chosen for the assertion logic (finite conjunctions,
infinite conjunctions, equality, and existential quantification), the
treatment of store, and (less importantly) the axiomatization of
commands. Also, soundness of the logic is largely just axiomatized
into the semantic definitions, which feels a bit unsatisfactory.

Comments for author
-------------------
Here are some detailed comments, ordered along the paper structure
rather than by importance:

-- [DONE] Abstract: Remove the commas around "based on ...(... )"

-- [DONE] line 23: "provide" --> "provides". Generally, there is a bit of an
   issue with use of singular vs. plural in both verb and noun forms;
   I will refrain from listing all instances, please proofread
   carefully.

-- [TODO] Milius et al. 2015: There is also a follow-up paper by Dorsch et
   al. in CONCUR 2019, with more material on graded logics. Both
   papers address state-based systems, so contrary to what is said in
   [TODO] lines 37-41, this use of grading has a more imperative than
   functional flavour.

-- [TODO] Sec. 3.2: It is a bit unsatisfying that you hardwire a fixed notion
   of effect -- writing into global variables -- in the generic loop
   language. Couldn't one just regard this as one possible effect
   among many? Also, using do notation but not letting it bind
   variables is irritatingly different from standard use.

-- [DONE] line 80: Remove quotation marks

-- [DONE]  line 100: remove "the" before "union bound logic" (and do not
   capitalize "Union Bound"). Again, the use or non-use of articles is
   a bit of a pervasive problem; please proof-read.

-- [DONE] line 105: "accordingly" --> "according"

-- [DONE] line 126: in the precondition, it should be  <= 2, not >2,  right?

-- [DONE] line 134: "seem" --> "see".

-- [DONE] line 157: program behaviours.

-- [TODO] line 178: "another structure": which?

-- [TODO] The name "cell" for the generic type of cell contents is a bit
   confusing as one tends to understand it as a type of memory
   locations.

-- [DONE] line 285: "other two" --> "two other"

-- [DONE] line 326: "equivalence": Equality?

-- [TODO] Table 1: The side condition of the conditional rule (the one about
   e_b being either true or false) remains irritating even given your
   lead-in example that mentions this; it would be good to later have
   an example calculation showing that in the relevant fibration, this
   condition may fail. 

-- [DONE] line 402: "then GHL" --> "then use GHL"

-- [TODO] line 429: This does not actually use the eqPub notation it is
   supposed to illustrate.
	---> I think this is correct.

-- [DONE] line 527: "differs to" --> "differs from"


-- [TODO] 　Definition 3: I see in the conclusion that you leave a more
   2-categorical definition to future work but nevertheless, you
   should provide a more high-level description already here. This
   description should mention graded functors and graded left actions
   of categories. Also, you should make clear which of the two known
   alternative definitions of Freyd category you are generalizing (the
   one based on left actions, which appears to go back to Levy's
   thesis, Chapter 13), and comment on the possible equivalence to the
   other variant.

-- [TODO] line 647: Natural in what? In particular, is there a monotonicity
   condition in m?

-- [DONE] line 676: "the distributive Freyd category" --> "a distributive
   Freyd category in the sense"

-- [DONE] line 715: "Since the condition 3" --> "By Condition 3"

-- [DONE] line 793: The first sentence of Sec. 5.1.2 is garbled.

-- [TODO] line 799: "fibration for assertion logic" is not a good term (not
   that I necessarily know a better one).

-- [DONE] line 859: "entailment relation" --> "an entailment"

-- [TODO] line 902: Is \dot 1 correct? Or rather [|psi|]?
	--> I think it is correct, but need to explain.

-- [DONE] line 904: "derivation of a ..." --> "a derivable"
	

-- [DONE]  line 908: "viewpoint of the f-a-r" --> "f-a-r viewpoint"

-- [TODO] Related work: There are much older monad-based approaches to
   generic Hoare logic and dynamic logic in work by Mossakowski and
   others (e.g.FASE 2003, JLC 2006, MFCS 2006, FASE 2008)



Review #28E
===========================================================================

Overall merit
-------------
A. Strong Accept

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
This paper gives a common framework for several diverse program logics that have appeared in the literature.  The real contribution is this insight, that all the different examples have the same structure, which is presented using a collection of predicates, given fibrationally, on the objects of a Freyd category.

There is a complication which makes the paper difficult to read, and in defence of the paper there may not be an easy alternative. This is the fact that the kind of language that Hoare logic fits is one where all commands have type unit (or "void" in Java terminology); if such a command returns, it does not return any value.   By contrast, many languages allow, for example, computations of integer type; if such a computation returns, it returns an integer.  The problem is that the latter kind of language is what the notion of Freyd category is designed to fit.  In trying to bridge this gap, the paper uses a rather convoluted imperative language.

Strengths
---------
It brings out what the different logics have in common. I expect this will make it easier in future to design and combine such systems.

Weaknesses
----------
I think that arranging the categorical structure a little differently would make the paper easier to read.

Comments for author
-------------------
It seems to me that the following changes could be made to the paper.

(a) To model the assertional logic, instead of axiomatizing the total category $\mathbb{P}$, require a functor from $\mathtbb{V}$ to the cateogory of countably distributive lattices, with the other properties you state.  [Equivalent but clearer.]

(b) To model the Hoare logic, instead of axiomatizing the total category $\mathbb{E}$, require a relation $f : (A,\phi) \to_m (B,\psi)$ for $f : A \to B$ in $\mathbb{C}$, subject to the following conditions.  

- If $f : (A,\phi) \to (B,\psi)$ then $If : (A,\phi) \to_1 (B,\psi)$.

- If $f : (A,\phi) \to_m (B,\psi)$ and $g : (B,\psi) \to_n (C,\theta)$ then $gf : (A,\phi) \to_{mn} (B,\theta)$.  

- If $f : (A,\phi) \to_m (B,\psi)$ and $m \leq n$ and $\phi' \leqslant \phi$ and $\psi \leqslant \psi'$ then $(A,\phi') \to_n (B,\psi')$.

- If $f : (A,\phi) \to_m (B,\psi)$ then $f : (A\times V,\phi \times V) \to_m (B \times V,\psi \times V)$.

-  If  $f_i : (A_i,\phi_i) \to_m (B,\psi)$ for $i \in I$, then $(\sum_{i \in I}A_i, \sum_{i \in I} \phi_i) \to_m (B,\psi)$.

For any $f : A \to B$ in $\mathbb{C}$, 

- $f : (A,\phi) \to_{\top} (B,\psi)$.

- If $f : (A,\phi) \to_m (B,\psi)$ and $f : (A,\phi) \to_n (B,\psi)$, then $f : (A,\phi) \to_{m \wedge n} (B,\psi)$.

-  If $f : (A ,\phi_i) \to_m (B,\psi)$ for all $i \in I$ then $f : (A,\bigvee_{i \in I} \phi_i) \to_m (B,\psi)$.  [The case $I=\emptyset$ is the "ex falso quodlibet" condition in the paper.]

- If $g : A \to A'$ in $\mathbb{V}$ and $f : (A,\phi) to_m (B,\psi)$ then $f : (A', g_*\phi) \to_m (B,\psi)$.  [Perhaps decomposed into the special cases of the existential quantifier and equality.]

This would make the syntax and semantics very close, so the soundness theorem would be obvious.  I think these changes would make the paper clearer.  

Minor points:

[DONE] Page 3, line 102, second occurrence of $v_1$ should be $v_2$.

[DONE] Page 3, line 126 are you sure this is right?  It seems to say that $P(v>2) = 0$.

[DONE] Page6, line 261, surely it's the type of *values of* mutable variables.

[TODO] Page 7, line 329, if $e_b$ is a boolean expression, why would it represent a pair of values?

[TODO] Page 8, line 363, how does a command satisfy a precondition?  Do you mean *preserving* the precondition?  (Based on how you subsequently give the semantics.)

[DONE] Line 376, "follow" should be "following", I think.

[TODO]  Line 649, is the only natural example of "costrong comonad" given by $S \times -$?  

(If so, you might consider the desirability of introducing this notion.)

[TODO] Definition 4, (2)-(4) can be combined, i.e. every countable coproduct in $\mathbb{C}$ is sent by $V \times I-$ to a homogeneous coproduct.

[DONE]  Page 14, line 676,  the notion of distributive Freyd category appears, for example, in "Generic models for computational effects", Power 2006, which is cited by Staton 2014.

[TODO] Line 801, surely "distributive lattice" should be "countably distributive lattice". 

[DONE] Line 863, the first occurrence of $\mathbb{V}$ should be $\mathbb{P}$.

[TODO => REMOVED $\mathbf{ERel}$ ] Line 1037, I eventually figured that $\mathbf{ERel}$ is the category of sets equipped with an endorelation, but you should say this.

[DONE] Line 1028, it may be clearer to say $\{(x,m) \in WX \mid x \in P, m \leq n\}$.

Questions for the response period
---------------------------------
[TODO] 1. Am I right that the changes (a)-(b) that I suggested are possible?  Do all the conditions in (b) follow from your Definition 10?  If not, should Definition 10 be modified?  Or would that rule out important examples?

[TODO] 2. Is your decision to use coherent logic important?  To put this differently, if you had allowed implication or universal quantification, or disallowed conjunction or equality or existential quantification, what would go wrong?

[TODO] 3. Page 7, line 329, if $e_b$ is a boolean expression, why would it represent a pair of values?

[TODO] 4. Page 8, line 363, how does a command satisfy a precondition?  Do you mean *preserving* the precondition?  (Based on how you subsequently give the semantics.)

[TODO] 5. Line 649, is the only natural example of "costrong comonad" given by $S \times -$?

Comment @A1 by Reviewer C
---------------------------------------------------------------------------
We appreciate your goal of constructing a unified view of existing proof systems and encourage you to continue this effort. The paper, however, has two main weaknesses: one is the programming language, which allows only a restricted form of looping; the other is the highly technical presentation. The first limits the applicability of the generalized proof system and casts doubt on whether it is indeed a proper unification (for instance, apRHL, which is one of the existing proof systems, allows general looping).  On the technical side, graded Freyd categories appear to be novel and interesting mathematical objects. We suggest that the authors add more intuition and explanations to clearly bring home the key insights arising from the use of those categories for readers who are less familiar with category theory.


==> reviews-and-response-notes-inline.txt <==
> ---------------------- REVIEW 1 ---------------------
> SUBMISSION: 49
> TITLE: Graded Hoare Logic and its Categorical Semantics
> AUTHORS: Marco Gaboardi, Shin-Ya Katsumata, Dominic Orchard and Tetsuya Sato
>
> ----------- Overall evaluation -----------
> SCORE: 1 (weak accept)
> ----- TEXT:
> This paper presents a notion of graded Hoare Logic (GHL), which unifies a number of augmentations to Hoare Logic, e.g., probabilistic or other resource-based logics. The authors show that instantiations based on cost analysis, a simple security model, the union-bounded logic (+ 1 other in the appendix). They then show that there exists a categorical development via a notion called a graded Freyd category, and finally that the semantic framework of GHL can be derived Freyd categories via a fibrational interpretation.
>
> Pros
> + Interesting work with clear applications to verification in non-traditional settings.
> + Generally solid development, with a series of running examples help make the paper accessible even to a non-expert category theorist.

> Cons
> Paper goes in the wrong direction after Sect 3, IMHO, and
> presents a category theoretic development without demonstrating the
> utility of Graded Hoare Logic.

DO: Okay so I suppose we could have done more examples... but how can we rebutt
this point? I guess we can't?
Perhaps we can point to the fact that the examples we do pick out are based
on things in the literature?

[MG: We should rebut something similar to what we used in POPL. The main focus
of our work is not showing the usefulness of the logic itself but the common semantics
structure. Then we should answer every single minor point.]

> There need to be more "Theorems for
> free" results so that the instantiations inherit properties proved
> in Graded Hoare Logic.

DO: Uh.. what? I'm not sure I understand. Are they talking about getting some
results via parametricity? Not sure what these would be. Are they thinking
about things like associativity laws for sequencing? I guess we did not
make that explicit but it follows from our model. Is the reviewer thinking
of these? It would be easier for us to add such an equational theory...

> Some discussion of a bigger case study that
> shows how / whether the more abstract framework makes proofs simpler
> is also necessary. This is the biggest weakness in the current
> paper.

DO: Not sure how we can argue against this point.

> - Several presentational issues (details below).
> - Missing comparisons with probabilistic Kleene algebras, which also provide
> unification across frameworks.

> Detailed comments:
> - Pg 3: Sequential composition rule looks wrong. This should surely be a product of probabilities.

DO: No. Not according to union bound logic
(but wait, what if we go above 1?)
TS: No. It is correct. See also [SEQ] rule in the reference [5]. Also, it is fine the grading goes over 1, because it is just an upper bound of probability.


p.3 we say "The judgment has grade ‘0.05’ which expresses a bound on
the probability that the postcondition is false, under the assumption
of the precondition, after executing the program; " Maybe that was
misleading?

> - Pg 6: The "\Gamma_M | \phi_N ..." condition needs to be explained. The | notation is never explained.

DO: This is the judgment form for assertions which is introduced in Section 3.3.

> - Sect 3.2, first bullet. What is S_0; how is it related to S? What is O_o? Do you mean O_0 (O subscript zero?). What is \omega - this is never explained.

DO: Yes we meant O_0 that was a typo.
DO: Omega is the set of natural numbers.

> - Example 1: "We will see how... " --- please just provide the forward reference to the examples.
> - Example 2 says that tick is explained in Example 1, and Example 1 says tick is explained "later". But neither is true!


DO: We say in Example 2 that it is discussed in Example 1. And Example 2 does explain it.
Maybe we meant 'mentioned' not 'discussed' at least. Very minor!

> I didn't understand the conclusion of Example 1, where cost is set to 100.

DO: Perhaps we can give them a little explanation...

> - Example 3 relies on an unpublished report [3]. Has similar problem to Example 2 regarding the explanation of what cfTT and cfFF are.
> - Pg 12: Appendix A is too hard to read.
> - Examples in Sect 5.3 are rather dense.

DO: Is true... I don't think we can rebutt this though?

>
>
> ----------------------- REVIEW 2 ---------------------
> SUBMISSION: 49
> TITLE: Graded Hoare Logic and its Categorical Semantics
> AUTHORS: Marco Gaboardi, Shin-Ya Katsumata, Dominic Orchard and Tetsuya Sato
>
> ----------- Overall evaluation -----------
> SCORE: 1 (weak accept)
> ----- TEXT:
> Summary
>
> The paper presents a logical framework for reasoning about effectful programs written in imperative language where each effect possesses an intrinsic property---a _grade_,--- that does not influence the computation, but is relevant to the kind of properties we want to show a given program has (e.g., a probability that the result of an effect satisfies some property or the set of control paths taken).
> Grades come with a monoid structure capturing the grade of program composition, and they also have a pre-order structure to allow for a pre-order reasoning (e.g, about an upper probability bound instead of an exact probability).
> Ultimately, the paper presents a uniform treatment of monoid-style program analysis with pre- and post-conditions and gives denotational semantics for the resulting logic.
> The main limitation imposed on supported imperative programs is that the number of iterations for every loop must be statically known.
>
> First, authors present a syntax for the language and for pre/post conditions (a fragment of first-order logic).
> Then, the new logic and inference rules are presented.
> After describing the construction of the necessary categorical primitives, the denotational semantic is presented and the soundness with respect to the semantic is stated (I did not check the proofs which were left to the appendix).
> Concrete examples based on computational, probability and security analysis are presented through the discussion.
>
> The key components to the denotational semantics of the logic are the following: 1) use a graded version of Freyd categories to reconcile effects and grades; 2) require countable coproducts to interpret loops; 3) require that the precondition of the if/else construct implies that the evaluation does not get stuck due to the interpretation of the bool type having too many elements.
>
> Strengths
>
> The paper allows for a uniform approach to pre/post condition reasoning with respect to different properties of program effects.
> Apart from abstraction capabilities and, hence, simplification and unification that it brings, such a treatment can also be used for mixed reasoning, i.e., probability that a given number of computational steps would occur, or to better incorporate probabilistic complexity assumptions in a security analysis.
> The presence denotational semantics and overall parametricity (e.g., w.r.t. effectful actions/grades/assertion logic interpretation) of the approach make it widely applicability.
>
> Weaknesses
>
> While it is very intriguing to see how seemingly unrelated concepts elegantly merge together under general enough interpretation, I found missing concrete benefits of that generality.
> For instance, once different kinds of program analysis have been recognized to be related, one could expect that some ideas or properties from one kind of analysis can be automatically transferred to the other through the generalized construction.

[MG: we should emphasize the soundness more. In particular, we should stress that by using
an instance of this framework, one get soundness for free. The only rules that needs to be 
proved sound are then the extra rules introduced.]

> The paper, on the other hand, only shows how to properly instantiate that generalized construction.
> Another (sort of dual) point is that authors emphasize that graded categories generalize graded (co)monads (e.g., Propositions 1. and 2.), but they do not seem to provide (or at least emphasize) an example where one cannot use neither graded monads nor comonads instead of graded categories.

DO-my response: Whilst we do not show any example which cannot be
structured as a graded monad or graded comonad, the important point is
that, by basing our semantics on graded categories we can allow models
using either a graded monad or a graded comonad, i.e., we do not force
the choice of either.

SK: One possible example is the category of s-finite kernels (Sam
Staton, commutative semantics for probabilistic programming), which
is a non-(co)Kleisli Freyd category (Section 6.2).

[MG: That's a good point. We should have included an example. One example is 
s-finite kernels]

>
> General comments:
>
> 1. In Section 4.2, Freyd categories are required to have countable coproducts.
>    Unfortunately, it was not clear at that point why countable coproducts were
>    necessary. There was a feeling that it should be related to loops,
>    but having it stated explicitely would make it easier to keep track of the
>    overall picture.
>

DO: Okay we can bring that forward (I thought we had something about this
earlier but couldn't find it).

> 2. In Section 4.2, the push operation was introduced, but similar to the
>    previous comment, having a gist of how that would be useful would make
>    following along easier.

Ok.

>
> 3. In Section 3.4, the feature of command (or procedure) grades to be dependent
>    on precondition is introduced, and only then in the example it proves useful.
>    It could be better to do in reverse: first state what are the requirements
>    and goals of the logic, and then while defining show how does it address
>    these goals.

DO: okay seems presentational again.

>
> 4. Definition 9: after "The above data must satisfy the following properties"
>    the necessity of the properties is not explained. In particular, it was
>    unexpected to see special treatment of ex-falso (the next para describes
>    what it does, but not why it is not possible to go without it).
>

DO: perhaps if we'd specified some equational theory up front this would
have been avoided? Or at least we could point forward to soundness.

[MG: Shin-ya will add something]

>
> ----------------------- REVIEW 3 ---------------------
> SUBMISSION: 49
> TITLE: Graded Hoare Logic and its Categorical Semantics
> AUTHORS: Marco Gaboardi, Shin-Ya Katsumata, Dominic Orchard and Tetsuya Sato
>
> ----------- Overall evaluation -----------
> SCORE: 3 (strong accept)
> ----- TEXT:
> This is a very interesting paper which covers a lot of ground. It introduces a graded (probabilistic) Hoare logic for imperative programming languages with probabilistic features, a very sophisticated and deep categorical semantics for the logic, and some convincing motivating examples. The paper is very well written and the framing of the contribution in the well-developed landscape of Hoare Logic is very scholarly.
>
> I think the paper should be accepted.
>
>
> ----------------------- REVIEW 4 ---------------------
> SUBMISSION: 49
> TITLE: Graded Hoare Logic and its Categorical Semantics
> AUTHORS: Marco Gaboardi, Shin-Ya Katsumata, Dominic Orchard and Tetsuya Sato
>
> ----------- Overall evaluation -----------
> SCORE: 3 (strong accept)
> ----- TEXT:
> This paper is about a general Hoare logic for arbitrary effects that includes grading.
> It seems to work exceptionally well. A categorical semantics is given, and this appears to be extremely well organized and slick -- I particularly like the notion of graded Freyd category.
>
> My only complaint is that it would be good if more examples could be introduced earlier. Examples are important because they motivate the work and I don’t think it is reasonable to expect the reader to go through appendices to find the motivation for the work. In particular the loop construct is rather unusual and a bit weird, so it would be very good to give an example in the paper.
>

DO: Should we offer to do so?

> Technical comment.
> I believe graded categories here are the same as categories that are enriched in [M,Set] regarded with the Day monoidal structure.

DO: That is right! (We had this as a remark in an earlier draft https://arxiv.org/pdf/2007.11235.pdf [Remark 1, p.11]
but we removed it for ESOP for space reasons. We would like to try to put it back in.

>And in fact I think Paul Levy has already been referring to these structure as “locally graded categories”. If so it would be good to cite him.

DO: Thanks. We will do.

> This is interesting because in a Freyd category the category C is enriched in [V,Set] (which Levy calls “locally indexed” — I think there is a formulation of Freyd categories like this in Levy’s book). So we have that C is enriched in V and M, and maybe a neater less asymmetric definition is possible.
> (In the distributive Freyd category case we would talk about enrichment in prod-pres[V,Set], but hopefully you get the picture.)
>
>
> ------------------------------------------------------

